NTIRE 2020 Challenge on Spectral Reconstruction from an RGB Image

This paper reviews the second challenge on spectral reconstruction from RGB images, i.e., the recovery of whole-scene hyperspectral (HS) information from a 3-channel RGB image. As in the previous challenge, two tracks were provided: (i) a "Clean" track where HS images are estimated from noise-free RGBs, the RGB images are themselves calculated numerically using the ground-truth HS images and supplied spectral sensitivity functions (ii) a "Real World" track, simulating capture by an uncalibrated and unknown camera, where the HS images are recovered from noisy JPEG-compressed RGB images. A new, larger-than-ever, natural hyperspectral image data set is presented, containing a total of 510 HS images. The Clean and Real World tracks had 103 and 78 registered participants respectively, with 14 teams competing in the final testing phase. A description of the proposed methods, alongside their challenge scores and an extensive evaluation of top performing methods is also provided. They gauge the state-of-the-art in spectral reconstruction from an RGB image.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figures/linear_est.csv <==
4.000000000000000000e+02,4.237081922852021371e-02,-7.568638731500121342e-02,2.206689738909438092e-01
4.100000000000000000e+02,4.237081922852047045e-02,-7.568638731500179628e-02,2.206689738909444753e-01
4.200000000000000000e+02,4.237081922852001942e-02,-7.568638731500111627e-02,2.206689738909438925e-01
4.300000000000000000e+02,4.132864796631680743e-02,-7.361238007313566922e-02,2.208948914144474029e-01
4.400000000000000000e+02,2.789155431305996233e-02,-4.818032807388568373e-02,2.255912630634884231e-01
4.500000000000000000e+02,1.059304780469634902e-02,-1.754628022665696147e-02,2.298606133296831333e-01
4.600000000000000000e+02,-7.551911973089708331e-03,1.491910085733538262e-02,2.250682290282327858e-01
4.700000000000000000e+02,-2.639418877641603808e-02,4.920011614402219902e-02,2.113324062817723281e-01
4.800000000000000000e+02,-5.041230592679873945e-02,9.066510969865161640e-02,1.915874380566718882e-01
4.900000000000000000e+02,-8.451336723585159416e-02,1.458925747093492431e-01,1.665231923029388272e-01
5.000000000000000000e+02,-1.323347624468797223e-01,2.207376503791143030e-01,1.348631212195345874e-01
5.100000000000000000e+02,-1.905491354074433374e-01,3.114631162045091162e-01,9.646076468722855624e-02
5.200000000000000000e+02,-2.501448777861006723e-01,4.084608568084157065e-01,5.384078092161625334e-02
5.300000000000000000e+02,-2.937166984210869414e-01,4.915685664194474058e-01,1.228561040126220638e-02
5.400000000000000000e+02,-3.012396064342076074e-01,5.334986552897529322e-01,-2.253380444629675058e-02
5.500000000000000000e+02,-2.666149064374840894e-01,5.232130591832655497e-01,-4.743283798112583188e-02
5.600000000000000000e+02,-1.940283491891663936e-01,4.650218936127104574e-01,-6.290182597358913441e-02
5.700000000000000000e+02,-8.522919659205997756e-02,3.630364479375320363e-01,-7.009029890965545739e-02
5.800000000000000000e+02,5.210576287423993730e-02,2.272644821580728225e-01,-6.987152860464387882e-02
5.900000000000000000e+02,2.047393509998021444e-01,7.178217892173949233e-02,-6.406160291453460998e-02
6.000000000000000000e+02,3.562187648135881624e-01,-8.431253970714462642e-02,-5.520359660918364858e-02
6.100000000000000000e+02,4.940090234928183333e-01,-2.284865346525040974e-01,-4.496645914873777933e-02
6.200000000000000000e+02,6.095942857859670827e-01,-3.527975815559548645e-01,-3.545600219440733086e-02
6.300000000000000000e+02,7.066451591460376491e-01,-4.581482260980228038e-01,-2.732942458179040551e-02
6.400000000000000000e+02,7.944401005700072460e-01,-5.535097341534350734e-01,-1.895887600073037013e-02
6.500000000000000000e+02,8.730938136546758654e-01,-6.401778944100745550e-01,-1.002004406686049856e-02
6.600000000000000000e+02,9.466153082145444264e-01,-7.195495091895502959e-01,-1.636777574147754146e-03
6.700000000000000000e+02,1.000000000000000000e+00,-7.766163097447954522e-01,3.151232981118602932e-03
6.800000000000000000e+02,9.976818218899324853e-01,-7.777355190807073715e-01,-1.247037889185719298e-03
6.900000000000000000e+02,9.516421684898260791e-01,-7.282094035091313255e-01,-1.749166531393430563e-02
7.000000000000000000e+02,8.953096415771919503e-01,-6.566480136974762738e-01,-4.229516151928581352e-02

